Towards Effective Authorship Attribution: Integrating Class-Incremental Learning

AA is the process of attributing an unidentified document to its true author from a predefined group of known candidates, each possessing multiple samples. The nature of AA necessitates accommodating emerging new authors, as each individual must be considered unique. This uniqueness can be attributed to various factors, including their stylistic preferences, areas of expertise, gender, cultural background, and other personal characteristics that influence their writing. These diverse attributes contribute to the distinctiveness of each author, making it essential for AA systems to recognize and account for these variations. However, current AA benchmarks commonly overlook this uniqueness and frame the problem as a closed-world classification, assuming a fixed number of authors throughout the system's lifespan and neglecting the inclusion of emerging new authors. This oversight renders the majority of existing approaches ineffective for real-world applications of AA, where continuous learning is essential. These inefficiencies manifest as current models either resist learning new authors or experience catastrophic forgetting, where the introduction of new data causes the models to lose previously acquired knowledge. To address these inefficiencies, we propose redefining AA as CIL, where new authors are introduced incrementally after the initial training phase, allowing the system to adapt and learn continuously. To achieve this, we briefly examine subsequent CIL approaches introduced in other domains. Moreover, we have adopted several well-known CIL methods, along with an examination of their strengths and weaknesses in the context of AA. Additionally, we outline potential future directions for advancing CIL AA systems. As a result, our paper can serve as a starting point for evolving AA systems from closed-world models to continual learning through CIL paradigms.

==> documents/case-study.txt <==
In order to empirically evaluate the CIL paradigm in the context of AA, we conducted several scenarios using standard CIL methodologies on multiple well-known and widely used AA datasets. The selection of AA datasets was carefully performed to cover a range of cases, from datasets with a limited number of documents per author to those with a substantial number of documents per author, and from medium-sized datasets in terms of the number of authors to large-scale datasets with numerous authors. This section is organized as follows: First, we provide an overview of the datasets used for our experiments. Next, we discuss the process of converting these datasets to be compatible with the CIL framework. Finally, we present information about the converted datasets along with their statistics.


\subsection{Datasets}
    
\subsubsection{\textbf{IMDB62}}
IMDb \cite{seroussi2014authorship} is a well-known AA dataset containing movie reviews. IMDb62, a subset of this dataset, contains 62,000 movie reviews and 17,550 message board posts from 62 prolific users, with each user contributing 1,000 reviews. we select this dataset due to its widespread use in AA \cite{fabien2020bertaa, ai2022whodunit} and its streaming nature, which makes it suitable for CIL.


\subsubsection{\textbf{CCAT50}}
The CCAT50 \cite{lewis2004rcv1} dataset is a subset of the Reuters Corpus Volume I (RCV1), featuring news from the top 50 authors based on article volume. It includes a total of 5,000 news items, with 100 per author, all labeled with CCAT (corporate/industrial) subtopics to minimize topic influence in authorship attribution.


\subsubsection{\textbf{Blog}}
The Blog AA corpus \cite{schler2006effects} consists of relatively short blog posts collected from Blogger.com, including over 680,000 posts from more than 19,000 authors. We conduct our experiments on two subsets of this dataset: Blog50 and Blog1000.
\begin{itemize}
    \item \textbf{Blog50}: This subset includes 50 authors, with the number of posts per author ranging from 706 to 3,283. We selected this dataset due to its widespread use in AA \cite{fabien2020bertaa, ai2022whodunit}
    \item \textbf{Blog1000}: To evaluate CIL in AA for a large-scale author set, we use this subset, which includes 1,000 authors with 100 posts each.
\end{itemize}

\subsection{Build CIL Datasets}
To make the datasets compatible with the CIL framework, we provide the simple algorithm \ref{algo}. The algorithm takes a dataset (e.g., Blog50) with all its authors and documents, along with a list of session ratios for partitioning the data into multiple sessions for CIL models. For example, sessions=[0.5, 0.5] partitions the dataset into two sessions, each containing half of the authors and their documents.

The algorithm begins by grouping all documents for each author. For each session, it randomly selects authors according to the specified ratio and distributes their documents, preserving 60\% for training, 20\% for validation, and 20\% for testing within that session. This process is repeated for all sessions. 

For our experiments, we use two standard CIL scenarios: one with 6 sessions, constructed from an initial session with a 0.5 ratio followed by 5 sessions with a 0.1 ratio, and another with 10 sessions, each with a 0.1 ratio. The former scenario is designed for pre-training model assessments, where a significant portion of data is reserved for the initial session. The latter provides a more incremental learning approach, with smaller portions of data introduced in each session.



\begin{algorithm}
\small
    \label{algo}
\caption{\small \textsc{BuildCILData}: \textbf{iid} stands for \textit{Incremental ID} and \textbf{SESSIONS} is a list indicating the percentage of authors to include in each session. }
\begin{algorithmic}[1]
    \REQUIRE DATA, SESSIONS
    \STATE authors $\gets$ \{\}

    \FOR{\textbf{each} (author\_id, author\_content) \textbf{in} DATA}
        \IF{author\_id \textbf{not in} authors}
            \STATE authors[author\_id] $\gets$ []
        \ENDIF
        \STATE authors[author\_id]\textbf{.insert}(author\_content)
    \ENDFOR
    \STATE authors $\gets$ \textbf{shuffle}(authors)
    \STATE \textsc{CILData} $\gets$ [],  iid $\gets$ 0
    \FOR{\textbf{each} session \textbf{in} SESSIONS}
        \STATE session\_data $\gets$ authors[:session]
        \STATE authors $\gets$ authors[session:]
        \STATE train $\gets$ [], val $\gets$ [], test $\gets$ []
        \FOR{\textbf{each} (author\_id, contents) \textbf{in} session\_data}
            \STATE contents $\gets$ \textbf{shuffle}(contents)
            
            \STATE train\_contents $\gets$ contents*0.6
            \STATE train\textbf{.insert}(\{iid, author\_id, train\_contents\}) 
            
            \STATE val\_contents $\gets$ contents*0.2
            \STATE val\textbf{.insert}(\{iid, author\_id, val\_contents\}) 
            
            \STATE test\_contents $\gets$ contents*0.2
            \STATE test\textbf{.insert}(\{iid, author\_id, test\_contents\}) 
            \STATE iid $\gets$ iid + 1
        \ENDFOR
        \STATE \textsc{CILData}\textbf{.insert}([train, val, test])
    \ENDFOR
    
    \STATE \textbf{Return} \textsc{CILData} 
\end{algorithmic}
\end{algorithm}



==> documents/method.txt <==

To build our AA incremental learner framework, we conducted several model adaptations to evaluate them from different perspectives of this streaming task. Our framework consists of two main components: a feature extractor, implemented as a pre-trained model, and a set of classifiers/heads added to the top of the feature extractor to classify the authors. When introducing new authors (new sessions), a new head with weights equivalent to the number of new authors is added. As the backbone of our network, we utilize a pre-trained BERT-Base model, where its special token [CLS] provides the overall representation as features of a given author's document. For the classifiers, we select a set of linear transformations to be added on top of the BERT model. Although training the feature extractor from scratch is an option, we chose to use the pre-trained BERT checkpoints due to their powerful generalization capabilities, which can significantly enhance the AA system, as evidenced in AA approaches. Given the feature extractor and its multi-heads, we adapted several frameworks to tackle AA incremental learning as follows:


\subsection{Fine-tuned based} 
The most straightforward approach to class incremental learning is the fine-tuning paradigm. In this method, the model, including the feature extractor and heads, is fine-tuned by incorporating new authors in subsequent sessions. This approach is typically used to build the baseline and highlight the severity of catastrophic forgetting, where the model tends to forget previously learned information after the introduction of new sessions, focusing solely on the new information, see Figure \ref{catastrophic-forgetting} for more details. The training in this setting uses cross-entropy loss, and we denote this model as FT. Despite its straightforwardness, other variants of fine-tuning can be applied. For instance, in non-initial sessions, the model can update only the backbone and the heads corresponding to the new session, leaving the previously learned heads unchanged (denoted as FT+). This approach can be beneficial because, in regular fine-tuning, there are no documents for the authors already learned in upcoming sessions, and preserving their corresponding heads can mitigate the catastrophic forgetting problem. 



\subsection{Decoupled based}
In contrast to the fine-tuned models discussed previously, where the backbone feature extractor continues to update throughout sessions, the decoupled-based paradigm restricts updates to the feature extractor after the initial session. The rationale behind this approach is that a pre-trained model with strong generalization capabilities, adapted initially for the authorship attribution (AA) task by processing a significant portion of the data (typically 50\% in the initial session), does not require further learning and can remain fixed to provide overall representations. This is particularly advantageous considering that documents from different authors often share common features, with further discrimination handled by the responsibility of classifiers/heads. To implement this concept, we introduce the model FZ, which fixes the BERT model after the initial session while allowing all heads to update. Similarly, we propose a variant, FZ+, where only the heads corresponding to the current session are updated, akin to the FT+ approach discussed earlier.


\subsection{Knowledge Distillation}
For the knowledge distillation approach, we chose to follow LwF \cite{li2017learning} where it defines the following loss:
\begin{equation}
L = \mathcal{L}(f_t(x), y) + \sum_{k=1}^{K_{t-1}} -S_k^{t-1}(f_{t-1}(x)) \log S_k^{t}(f_t(x))
\end{equation}
where \( \mathcal{L}(f_t(x), y) \) denotes the standard cross-entropy loss between the predictions of the current model \( f_t \) and the true labels \( y \). The second term in the loss formula represents the distillation loss, where \( S_k^{t-1}(f_{t-1}(x)) \) and \( S_k^{t}(f_t(x)) \) are the softmax probabilities of the k-th class outputted by models \( f_{t-1} \) and \( f_t \), respectively. This term aims to align the predicted probabilities of the previous model \( f_{t-1} \) with those of the current model \( f_t \), thereby transferring knowledge from the previous task \( t-1 \) to the current task \( t \). By minimizing this loss, LwF ensures that the model maintains performance on previous tasks while learning new ones sequentially, contributing to effective continual learning without forgetting.



\subsection{Replay based}
To implement the family of replay models, we adopted random sampling for our experiments based on literature suggesting its comparable performance to other sampling techniques without the added cost of selection. In the future work we will explore the impact of alternative sampling methods. For memory management, we employed a dynamic approach where, in each session, we randomly selected k exemplars per author who appeared during that session. This strategy was chosen because of its simplicity and computational efficiency. We fine-tuned our models using these randomly selected exemplars, denoted as FT-Ek, where k indicates the number of exemplars per author used in each experiment (e.g., FT-E2 signifies the use of two exemplars per author). Additionally, we applied the LWF model with exemplar sets, specifically LWF-E2 and LWF-E10, aiming to minimize the size of the exemplar set to enhance model comparison. Maintaining smaller exemplar sets also helps to better protect data privacy in sensitive applications.





\subsection{Parameter Regularization based}

For weight regularization, we followed \cite{kirkpatrick2017overcoming} (EWC), where weight importance is computed using a diagonal approximation of the Fisher Information Matrix. Moreover, we adopted the MAS model \cite{aljundi2018memory}, which accumulates an importance measure for each parameter of the network based on its sensitivity to changes in the predicted output function.










==> documents/related-work.txt <==
Several studies have endeavored to address AA in resembling real-world scenarios, one such endeavor is the open-set AA, which addresses scenarios where the true author of a text may not be among the set of candidate authors \cite{badirli2019open, rahgouy2019cross}. This can reflect real-world applications, such as detecting malicious apps, where all malicious styles are considered potential candidates, and the unknown sample may be classified as a benign app. While open-set AA partially addresses real-world applications by accounting for new authors and grouping them into a single broad class, it is not entirely adequate for the nature of AA due to the need for further classification of new authors beyond what open-set AA offers. 

\cite{Justin20} is among the first works to adapt open-set AA for incremental learning. Given a dataset D, a subset of authors, k-seed, is used to train the model. During testing, a mixture of the k-seed known authors and k-new authors (authors in D who were not in k-seed) is introduced to the model. The model is required to perform open-set classification and cluster the unknown samples into one or two clusters. The model is then retrained with both old and new unknown clustering samples, assigning unique labels to them. This process repeats until the model reaches a certain error rate. Although this approach presents a valuable method for incremental learning, it has limitations in real-world applications: (I) the model could be beneficial for tasks like malicious software detection, where detecting new types or styles is more critical than specific individual label classes but in most other AA problems cases, individual new class labels are known, and the model should only effectively differentiate between them. (II) The approach involves retraining the entire model, which is impractical for more advanced and large models such as BERT \cite{devlin2018bert}. 

Another study by \cite{luyckx2008authorship} investigated the impact of the number of authors on AA learning, revealing that high performance results in the AA literature can be misleading due to the use of a small number of authors. By introducing a dataset containing 145 authors, they demonstrated a significant performance drop. In this paper, we explore this effect within the CIL framework using a dataset with 1000 authors. Additionally, \cite{luyckx2008authorship} examined the effect of a limited number of documents per author on performance, finding that lazy learners (e.g., KNN) outperform eager models (e.g., SVM) in such scenarios. This valuable finding can also be evaluated in the CIL framework.


==> documents/results+futher_analysis.txt <==


\begin{table*}[h!]
\centering
\renewcommand{\arraystretch}{1.4}
\scriptsize
\caption{Average accuracy and performance drop rate (PD) for various models on the \textbf{Blog50}, \textbf{IMDB62}, and \textbf{CCAT50} datasets. The initial session average accuracy values of \textbf{83.86\%}, \textbf{98.37\%}, and \textbf{87.6\%} respectively (initial session s0 results not depicted).}



\begin{tabular}{|c|*{20}{p{0.55cm}|}}
\hline
\multirow{2}{*}{Model} & \multicolumn{6}{c|}{Blog50} & \multicolumn{6}{c|}{IMDB62}  & \multicolumn{6}{c|}{CCAT50}\\ \cline{2-19} 
 &  s1 & s2 & s3 & s4 & s5 & PD $\downarrow$ & s1 & s2 & s3 & s4 & s5 & PD $\downarrow$ & s1 & s2 & s3 & s4 & s5 & PD $\downarrow$ \\ \cline{2-19} \hline
 FT  & 30.9& 14.08& 11.92& 12.29& 11.02&                72.84&       34.18& 18.88& 12.28& 11.28& 11.27&  87.17       &  28.9& 19& 14.62& 12.33& 10.6& 77  \\ \hline
 FT+  & 69.98& 61.16& 46.71& 29.88& 22.52&         61.34&       82.89& 61.91& 40.46& 29.12& 17.77& 80.6        & 60.33& 33.29& 40.25& 22.43& 23.3&  64.3  \\ \hline
 FZ  & 72.31& 64.67& 57.05& 47.89& 37.8&               46.06&       84.3& 75.82& 68.39& 59.8& 48.59&  49.78    & 73.33&  62.86& 55& 48.89& 44.1& 43.5  \\   \hline
 FZ+  & 71.97& 63.3& 55.94& 48.53& 43.05&              40.81&       82.39& 70.86& 62.19& 55.4& 49.13&  49.24     & 73.0& 62.57& 54.75& 48.67& 43.8& 43.8\\ \hline
 FT\_E2  & 43.7& 38.76& 34.87& 34.71& 32.24&        51.62&       81.16& 74.03& 61.47& 60.57& 56.95&  41.42      & 69.33& 61.29& 63.62& 55.33& 60.0& 27.6 \\ \hline
 LWF  & \textbf{75.18}& \textbf{65.36}& \textbf{57.35}& \textbf{50.39}& 43.11&             40.75&       \textbf{93.67}& \textbf{87.48}& 77.97& 69.6& 55.34&  43.03   & 78.0& 68.57& 59.88& 48.55& 44.7& 42.9 \\ \hline
 LWF\_E2  & 54.71& 36.91& 29.59& 31.16& 30.11&      53.75&       87.35& 72.98& 59.09& 55.38& 47.74& 50.63      & 70.83& 58.86& 59.13& 50.44& 54.5& 33.1 \\ \hline
 LWF\_E10  & 62.5& 58.48& 49.79& 48.2& \textbf{46.58}&   \textbf{37.28}   &               89.9& \textbf{87.48}& \textbf{78.33}& \textbf{77.89}& \textbf{75.25}&  \textbf{23.12}      & \textbf{78.5}& \textbf{76.14}& \textbf{70.75}& \textbf{66.78}& \textbf{69.89}& \textbf{17.71} \\ \hline
 EWC  & 71.83& 65.63& 52.98& 41.79& 32.75&             51.11&       75.66& 63.27& 56.58& 54.44& 43.54& 54.83     & 49.17& 38.86& 35.88& 22.0& 26.2& 61.4 \\ \hline
 MAS  & 70.19& 61.68& 54.55& 47.33& 42.25&             41.61&       87.12& 74.5& 65.63& 58.56& 52.15& 46.22       & 72.5& 62.29& 55.75& 50.11& 46.0& 41.6 \\ \hline


\end{tabular}
\label{CIL-results}
\end{table*}







\begin{table*}[h!]
\centering
\renewcommand{\arraystretch}{1.5}
\small
\caption{results (10 sessions)}

\begin{tabular}{|c|c|*{14}{p{0.80cm}|}}
\hline
\multirow{2}{*}{Dataset} & \multirow{2}{*}{Model} & \multicolumn{10}{c|}{Sessions} \\ \cline{3-12}
 & & s1 & s2 & s3 & s4 & s5 & s6 & s7 & s8 & s9 & PD $\downarrow$ \\ \cline{3-12} \hline
 
\multirow{10}{*}{Blog50} & FT & 52.26& 35.41& 29.42& 14.96& 12.75& 9.77& 10.67& 11.94& 10.79&\\ & 
                          FT+ & 72.32& 60.44& 46.94& 40.77& 35.63& 30.8& 19.79& 22.23& 23.54&\\ & 
                          FZ & 55.08& 40.42& 31.36& 23.0& 13.30& 11.28& 12.34& 11.68& 12.33&\\ & 
                          FZ+ & 50.99& 33.53& 23.9& 20.31& 17.43& 15.32& 13.54& 11.75& 10.96&\\ &
                          FT\_E2 & 66.17& 51.48& 45.35& 36.63& 31.75& 25.19& 26.8& 28.19& 27.25&\\ &
                          LWF & 84.16& 73.72& 67.6& 61.75& 52.54& 47.28& 40.84& 39.31& 35.35&\\ &
                          LWF\_E2 & 71.28& 57.97& 47.64& 38.85& 31.7& 24.16& 21.34& 23.54& 22.8&\\ &
                          LWF\_E10 & 74.72& 63.72& 56.15& 53.32& 47.49& 42.0& 37.64& 38.55& 38.3&\\ &
                          EWC & 79.89& 63.66& 56.76& 55.75& 45.6& 34.44& 27.08& 27.88& 25.55&\\ &
                          MAS & 52.44& 34.58& 24.61& 20.87& 17.94& 15.85& 14.03& 12.15& 11.29&\\ 
                          \hline

\multirow{10}{*}{IMDB62} & FT & 57.04& 34.08& 25.09& 21.21& 16.71& 17.32& 13.17& 11.03& 12.85&\\ & 
                          FT+ & 72.47& 45.32& 42.53& 37.91& 28.96& 25.31& 22.0& 18.77& 14.11&\\ & 
                          FZ & 75.33& 51.89& 33.53& 20.26& 15.4& 15.22& 9.85& 9.16& 9.98&\\ & 
                          FZ+ & 49.98& 33.39& 25.14& 20.16& 16.89& 14.46& 12.67& 11.28& 10.23&\\ &
                          FT\_E2 & 80.66& 60.20& 56.47& 56.62& 56.13& 52.54& 44.18& 42.53& 40.27&\\ &
                          LWF & 91.51& 85.19& 73.02& 61.99& 52.55& 48.76& 46.43& 42.97& 37.79&\\ &
                          LWF\_E2 &&&&&&&&&&\\ &
                          LWF\_E10 & 95.67& 83.67& 79.2& 79.63& 78.34& 77.88& 74.03& 72.03& 66.75&\\ &
                          EWC & 76.12& 45.18& 40.52& 46.08& 39.69& 40.31& 35.76& 31.74& 21.89&\\ &
                          MAS & 52.37& 35.26& 26.61& 21.21& 17.75& 15.21& 13.41& 11.89& 10.59&\\ 
                          \hline
                          
\multirow{10}{*}{CCAT50} & FT & 52.5& 33.0& 30.5& 20.4& 18.0& 21.0& 14.38& 13.22& 12.7&\\ & 
                          FT+ & 62.0& 41.67& 39.75& 30.59& 26.5& 25.0& 26.38& 19.33& 21.8&\\ & 
                          FZ & 46.5& 30.66& 24.25& 18.8& 17.5& 14.43& 12.12& 11.89& 12.1&\\ & 
                          FZ+ & 46.0& 30.67& 23.0& 18.4& 15.5& 13.29& 11.5& 10.56& 9.5&\\ &
                          FT\_E2 & 67.0& 65.33& 61.5& 62.8& 62.67& 54.14& 54.0& 45.0& 54.4&\\ &
                          LWF & 76.5& 49.33& 49.0& 40.8& 43.33& 37.0& 33.25& 29.89& 29.59&\\ &
                          LWF\_E2 & 61.5& 48.0& 50.24& 50.4& 54.16& 51.13& 51.62& 40.11& 48.4&\\ &
                          LWF\_E10 & 87.5& 83.0& 78.75& 75.0& 74.67& 71.43& 66.88& 65.56& 64.5&\\ &
                          EWC & 63.0& 45.67& 42.0& 37.0& 27.67& 27.57& 30.0& 19.43& 22.3&\\ &
                          MAS & 70.0& 50.33& 45.25& 40.2& 43.0& 36.14& 35.12& 34.44& 35.09&\\ 
                          \hline

\multirow{10}{*}{Blog1000} & FT & 32.62& 23.25& 15.55& 12.76& 11.65& 8.28& 8.45& 7.7& 6.72&\\ & 
                          FT+ & 34.48& 24.67& 17.86& 15.07& 12.8& 9.84& 9.28& 8.64& 7.86&\\ & 
                          FZ & 33.2& 20.36& 12.95& 9.58& 6.55& 4.64& 4.47& 4.14& 3.30&\\ & 
                          FZ+ & 30.2& 20.13& 15.1& 12.09& 10.08& 8.66& 7.58& 6.72& 6.06&\\ &
                          FT\_E2 & 37.15& 32.55& 28.38& 24.97& 22.99& 19.83& 20.91& 19.86& 18.36&\\ &
                          LWF & 48.38& 39.67& 30.8& 25.58& 21.6& 18.17& 16.28& 15.25& 14.58&\\ &
                          LWF\_E2 & 42.05& 34.27& 28.18& 25.31& 24.32& 20.39& 19.58& 19.31& 20.4&\\ &
                          LWF\_E10 & 47.28& 42.3& 39.71& 40.03& 36.38& 34.96& 34.98& 32.61& 32.26&\\ &
                          EWC & 34.3& 30.62& 27.6& 23.06& 19.89& 15.12& 12.87& 13.56& 11.63&\\ &
                          MAS & 30.42& 20.33& 15.26& 12.21& 10.16& 8.75& 7.64& 6.84& 6.16&\\


% \multirow{10}{*}{Blog50} & FT &&&&&&&&&&\\ & 
%                           FT+ &&&&&&&&&&\\ & 
%                           FZ &&&&&&&&&&\\ & 
%                           FZ+ &&&&&&&&&&\\ &
%                           FT\_E2 &&&&&&&&&&\\ &
%                           LWF &&&&&&&&&&\\ &
%                           LWF\_E2 &&&&&&&&&&\\ &
%                           LWF\_E10 &&&&&&&&&&\\ &
%                           EWC &&&&&&&&&&\\ &
%                           MAS &&&&&&&&&&\\


\hline
\end{tabular}
\label{CIL-results}
\end{table*}

\section{Results}


\subsection{Evaluation Metrics and Training Details}

\noindent\textbf{Metrics.} To evaluate the models' performance, we used two common metrics: \textbf{Performance Drop rate (PD)} and \textbf{Average Accuracy (AvgA)}. The PD rate measures the accuracy difference between the final incremental and base sessions and AvgA gives the average accuracy across all sessions. \label{sec-eval}\newline

\noindent\textbf{Training Details.} For all experiments, we utilized the pre-trained BERT-base-uncased model as our backbone network. We selected a batch size of 32 and trained each session for 5 epochs. To ensure optimal performance, validation sets were employed to save the best model for each session. The AdamW optimizer, with its default parameters, was used for training. All experiments were conducted on a single NVIDIA A100 GPU with 40 GB of memory. To guarantee the reproducibility of the results, we applied seeding. Furthermore, for the other aforementioned models, we retained all their proposed parameters as default.

\subsection{AA Incremental Learners Results}

\subsubsection{Affect of Catastrophic Forgetting}

\subsubsection{Freezing the Backbone Model}

\subsubsection{Exemplars per Author}

\subsubsection{Parameter Importance's for Models}

\subsubsection{Knowledge Distillation}

\subsubsection{Exemplars Addition}

Table \ref{CIL-results} summarizes the results of our experiments on both the IMDB62 and Blog50 datasets, and Figure \ref{inc_acc} illustrates these results graphically. The first observation, as expected, is that the pure finetuning (FT) approach achieves the worst results on both datasets due to the catastrophic forgetting problem. In contrast, updating only the corresponding heads in their incremental sessions significantly improved the finetuning approach on both datasets by reducing the performance drop rate by 11.5\% for Blog50 and 7.17\% for IMDB62. As the second observation, freezing the backbone model (feature extractor) can easily outperform finetuning in both updating all heads and those that contribute in a given session (FZ and FZ+) compared to finetuning. Moreover, freezing parts of the heads exhibited more benefit for the Blog50 dataset than for IMDB62. This may be due to the pre-trained backbone's ability to maintain a powerful generalization, mitigating catastrophic forgetting and leaving further discrimination to the classifier. Another interesting result comes from the FT-E2 model, which utilizes two randomly selected exemplars per author. This model outperformed other finetuning variants on the IMDB62 dataset, achieving a 41.42\% performance drop rate. However, this improvement was not observed for the Blog50 dataset. One possible factor for this difference could be the difficulty of the datasets. The initial session accuracy for IMDB62 is 98.37\%, compared to 83.86\% for Blog50, suggesting that discriminating between authors' documents is easier for the model on IMDB62. Consequently, having a small set of exemplars can be more beneficial for this dataset. or the parameter importance-based models, EWC and MAS, the results obtained are closer to the average compared to the finetuning based models. MAS consistently outperforms EWC on both datasets. EWC shows a steep decline in accuracy across incremental sessions, with an average drop of approximately 10\% per session. In contrast, MAS exhibits a slower decline in accuracy, particularly noticeable after the first two sessions. For LWF, a knowledge distillation family model, it achieved the top performance with 40.75\% and 43.03\% on Blog50 and IMDB62, respectively, compared to other family models. These results highlight its adaptability potential in addressing the AA problem. However, the addition of exemplar sets to LWF yielded varied outcomes. For instance, adding just two randomly selected exemplars per author significantly degraded the model's performance, potentially due to the small number of exemplars confusing the knowledge transfer from previous sessions. In contrast, introducing a larger exemplar set (increasing from two documents per author to ten) resulted in the best performance across all experiments conducted, with drop rates of 37.28\% for Blog50 and 23.12\% for IMDB62. Having a smaller drop rate in IMDB62 compared to Blog50 is consistent with other models that use exemplar sets, indicating that IMDB62 requires fewer exemplar documents to distinguish authors effectively. Another interesting observation that can be inferred from the table and figure relates to LWF and LWF-E10, where the addition of exemplars slows down the decline in accuracy on both datasets. However, despite this effect, the results from LWF-E10 were not consistently superior throughout the incremental sessions, particularly noticeable during the transition from the initial session to session 1.
















\begin{figure*}[h]
  \centering

  \includegraphics[width=\linewidth, height=6cm]{images/inc_acc.pdf}
  \caption{Incremental Accuracy of Various Methods on Both IMDB62 and Blog50 Datasets} 
  \label{inc_acc}
\end{figure*}







\subsection{Further Analysis}
While the results based on the provided evaluation metrics assess the overall performance of the models, gaining a deeper understanding of each model's characteristics could prove more beneficial. For instance, identifying which models exhibit greater stability throughout incremental sessions compared to those that demonstrate greater flexibility in learning new classes. To this end, we present the confusion matrices of the proposed models in Figure \ref{conf-blog},  illustrating their performance after the final incremental stage. Considering the FT confusion matrix reveals a catastrophic phenomenon where the model correctly classifies only authors introduced in the last session (Session 5), while misclassifying others into the current authors. In contrast, the MAS model exhibits an extreme behavior where it tends to classify all authors into those observed in the initial session. This behavior may arise because the parameters identified as important in the initial session remain unchanged, preventing the model from updating effectively across incremental sessions. FZ and FT+ can be considered as two contrasting behaviors: the former strives to retain as much information from previous sessions as possible, while the latter focuses more on accommodating the new authors introduced in the last session. One of the most interesting findings emerges from the EWC confusion matrix, revealing intriguing behavior. EWC's performance did not match that of its parameter regularization counterparts or other finetuning models, but it exhibited a more balanced learning behavior. It attempted to memorize some old authors while maintaining flexibility to learn new ones, even at the expense of lower overall performance (resulting in increased misclassifications throughout the incremental sessions). Regarding the LWF model, the confusion matrices clearly indicate that with a small number of exemplars, the model's performance degraded, primarily due to its focus on authors seen most recently compared to those from previous sessions, especially those between the initial and last sessions. However, LWF demonstrates good classification quality throughout all sessions. By introducing a larger number of samples, the LWF-E10 confusion matrix shows that the model can correct these misclassifications further. 







\begin{figure*}[h]
  \centering
    \caption{Confusion Matrix of Various Methods on Blog50 After the Last Incremental Stage (Session 5)}

  \includegraphics[width=\linewidth, height=11cm]{images/blog_con_result.pdf}
  \label{conf-blog}
\end{figure*}




